The environment of AGN dwarf galaxies at z$\sim$0.7 from the VIPERS survey

Dwarf galaxies are ideal laboratories to study the relationship between the environment and AGN activity. However, the type of environments in which dwarf galaxies hosting AGN reside is still unclear and limited to low-redshift studies (z < 0.5). We use the VIMOS Public Extragalactic Redshift Survey (VIPERS) to investigate, for the first time, their environments at 0.5 < z < 0.9. We select a sample of 12,942 low-mass ($\rm{log}(M_\mathrm{*}/M_{\odot})\leq10$) galaxies and use the emission-line diagnostic diagram to identify AGN. We characterise their local environments as the galaxy density contrast, $\delta$, derived from the fifth nearest neighbour method. Our work demonstrates that AGN and non-AGN dwarf galaxies reside in similar environments at intermediate redshift suggesting that the environment is not an important factor in triggering AGN activity already since z = 0.9. Dwarf galaxies show a strong preference for low-density environments, independently of whether they host an AGN or not. Their properties do not change when moving to denser environments, suggesting that dwarf galaxies are not gas-enriched due to environmental effects. Moreover, AGN presence does not alter host properties supporting the scenario that AGN feedback does not impact the star formation of the host. Lastly, AGN are found to host over-massive black holes. This is the first study of dwarf galaxies hosting AGN at z > 0.5. The next generation of deep surveys will reveal whether or not such lack of environmental trends is common also for faint higher-redshift dwarf galaxy populations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
